Fast Model-based Policy Search for Universal Policy Networks

Adapting an agent's behaviour to new environments has been one of the primary focus areas of physics based reinforcement learning. Although recent approaches such as universal policy networks partially address this issue by enabling the storage of multiple policies trained in simulation on a wide range of dynamic/latent factors, efficiently identifying the most appropriate policy for a given environment remains a challenge. In this work, we propose a Gaussian Process-based prior learned in simulation, that captures the likely performance of a policy when transferred to a previously unseen environment. We integrate this prior with a Bayesian Optimisation-based policy search process to improve the efficiency of identifying the most appropriate policy from the universal policy network. We empirically evaluate our approach in a range of continuous and discrete control environments, and show that it outperforms other competing baselines.

==> imgs/Phyre/prior2/bo-specs.txt <==
22 - [Main] Benchmarks- Convergence - GP-prior action-wise-Bofix-stabilising-noise-newnoise1e8-noprior2 Phyre - 20 BO it - [0,3]Friction - pnet-v2.14.2 - split0 - 32x24000pre

Jump start - 22-2 - [Main] Benchmarks - Transfere eval test set - GP-prior bofix-stabilisenoise-noprior2-noise1e8 - Phyre - 20 BO it - [0,3]Friction - pnet-v2.14.2 - split0 - 32x48000pre
